Complete extension: the non-signaling analog of quantum purification

Deriving quantum mechanics from information-theoretic postulates is a recent research direction taken, in part, with the view of finding a beyond-quantum theory; once the postulates are clear, we can consider modifications to them. A key postulate is the purification postulate, which we propose to replace by a more generally applicable postulate that we call the complete extension postulate (CEP), i.e., the existence of an extension of a physical system from which one can generate any other extension. This new concept leads to a plethora of open questions and research directions in the study of general theories satisfying the CEP (which may include a theory that hyper-decoheres to quantum theory). For example, we show that the CEP implies the impossibility of bit-commitment. This is exemplified by a case study of the theory of non-signalling behaviors which we show satisfies the CEP. We moreover show that in certain cases the complete extension will not be pure, highlighting the key divergence from the purification postulate.

==> Diagrams/decomposition.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (0) at (0, -0) {$s_i$};
		\node [style={right label}] (1) at (0, 0.75) {$A$};
		\node [style=none] (2) at (0, 1) {};
		\node [style=none] (3) at (-1.5, -0.25) {$\displaystyle \sum_{i\in I} p_i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> Diagrams/state.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (0) at (0, -0) {$s$};
		\node [style={right label}] (1) at (0, 0.75) {$A$};
		\node [style=none] (2) at (0, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> Diagrams/statei.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (0) at (0, -0) {$s_i$};
		\node [style={right label}] (1) at (0, 0.75) {$A$};
		\node [style=none] (2) at (0, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> PRX_CE/Diagrams/decomposition.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (0) at (0, -0) {$s_i$};
		\node [style={right label}] (1) at (0, 0.75) {$A$};
		\node [style=none] (2) at (0, 1) {};
		\node [style=none] (3) at (-1.5, -0.25) {$\displaystyle \sum_{i\in I} p_i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> PRX_CE/Diagrams/state.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (0) at (0, -0) {$s$};
		\node [style={right label}] (1) at (0, 0.75) {$A$};
		\node [style=none] (2) at (0, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> PRX_CE/Diagrams/statei.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=point] (0) at (0, -0) {$s_i$};
		\node [style={right label}] (1) at (0, 0.75) {$A$};
		\node [style=none] (2) at (0, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}
